Collins and Sivers transverse-spin asymmetries in inclusive muoproduction of $\rho^0$ mesons

The production of vector mesons in deep inelastic scattering is an interesting yet scarsely explored channel to study the transverse spin structure of the nucleon and the related phenomena. The COMPASS collaboration has performed the first measurement of the Collins and Sivers asymmetries for inclusively produced $\rho^0$ mesons. The analysis is based on the data set collected in deep inelastic scattering in $2010$ using a $160\,\,\rm{GeV}/c$ $\mu^+$ beam impinging on a transversely polarized $\rm{NH}_3$ target. The $\rho^{0}$ mesons are selected from oppositely charged hadron pairs, and the asymmetries are extracted as a function of the Bjorken-$x$ variable, the transverse momentum of the pair and the fraction of the energy $z$ carried by the pair. Indications for positive Collins and Sivers asymmetries are observed.

==> Author_list_PLB_rho0_TSAs_arXiv.txt <==
G. D. Alexeev, M. G. Alexeev, C. Alice, A. Amoroso, V. Andrieux, V. Anosov, K. Augsten, W. Augustyniak, C. D. R. Azevedo, B. Badelek, J. Barth, R. Beck, Y. Bedfer, J. Bernhard, M. Bodlak, F. Bradamante, A. Bressan, V. E. Burtsev, W.-C. Chang, C. Chatterjee, M. Chiosso, A. G. Chumakov, S.-U. Chung, A. Cicuttin, P. M. M. Correia, M. L. Crespo, D. D'Ago, S. Dalla Torre, S. S. Dasgupta, S. Dasgupta, F. Del Carro, I. Denisenko, O. Yu. Denisov, S. V. Donskov, N. Doshita, Ch. Dreisbach, W. D\"unnweber, R. R. Dusaev, D. Ecker, A. Efremov, C. Elia, D. Eremeev, P. Faccioli, M. Faessler, M. Finger, M. Finger jr., H. Fischer, K. J. Fl\"othner, W. Florian, J. M. Friedrich, V. Frolov, L.G. Garcia Ord\`o\~nez, F. Gautheron, O. P. Gavrichtchouk, S. Gerassimov, J. Giarra, D. Giordano, M. Gorzellik, A. Grasso, A. Gridin, M. Grosse Perdekamp, B. Grube, M. Gr\"uner, A. Guskov, D. von Harrach, M. Hoffmann, N. Horikawa, N. d'Hose, C.-Y. Hsieh, S. Huber, S. Ishimoto, A. Ivanov, T. Iwata, M. Jandek, V. Jary, R. Joosten, E. Kabu\ss, F. Kaspar, A. Kerbizi, B. Ketzer, A. Khatun, G. V. Khaustov, F. Klein, J. H. Koivuniemi, V. N. Kolosov, K. Kondo Horikawa, I. Konorov, V. F. Konstantinov, A. M. Korzenev, A. M. Kotzinian, O. M. Kouznetsov, A. Koval, Z. Kral, F. Krinner, F. Kunne, K. Kurek, R. P. Kurjata, A. Kveton, K. Lavickova, S. Levorato, Y.-S. Lian, J. Lichtenstadt, P.-J. Lin, R. Longo, V. E. Lyubovitskij, A. Maggiora, A. Magnon, N. Makins, N. Makke, G. K. Mallot, A. Maltsev, S. A. Mamon, A. Martin, J. Marzec, J. Matou\v sek, T. Matsuda, G. Mattson, C. Menezes Pires, F. Metzger, M. Meyer, W. Meyer, Yu. V. Mikhailov, M. Mikhasenko, E. Mitrofanov, D. Miura, Y. Miyachi, R. Molina, A. Moretti, A. Nagaytsev, C. Naim, D. Neyret, J. Nov\'y, W.-D. Nowak, G. Nukazuka, A. G. Olshevsky, M. Ostrick, D. Panzieri, B. Parsamyan, S. Paul, H. Pekeler, J.-C. Peng, M. Pe\v sek, D. V. Peshekhonov, M. Pe\v skov\'a, S. Platchkov, J. Pochodzalla, V. A. Polyakov, M. Quaresma, C. Quintans, G. Reicherz, C. Riedl, T. Rudnicki, D. I. Ryabchikov, A. Rychter, A. Rymbekova, V. D. Samoylenko, A. Sandacz, S. Sarkar, I. A. Savin, G. Sbrizzai, H. Schmieden, A. Selyunin, K. Sharko, L. Sinha, M. Slunecka, F. Sozzi, D. Sp\"ulbeck, A. Srnka, M. Stolarski, O. Subrt, M. Sulc, H. Suzuki, S. Tessaro, F. Tessarotto, A. Thiel, J. Tomsa, F. Tosello, A. Townsend, T. Triloki, V. Tskhay, B. Valinoti, B. M. Veit, J.F.C.A. Veloso, B. Ventura, M. Virius, M. Wagner, S. Wallner, K. Zaremba, M. Zavertyaev, M. Zemko, E. Zemlyanichkina, M. Ziembicki 



